On the Connection between Dynamical Optimal Transport and Functional Lifting

Functional lifting methods provide a tool for approximating solutions of difficult non-convex problems by embedding them into a larger space. In this work, we investigate a mathematically rigorous formulation based on embedding into the space of pointwise probability measures over a fixed range $\Gamma$. Interestingly, this approach can be derived as a generalization of the theory of dynamical optimal transport. Imposing the established continuity equation as a constraint corresponds to variational models with first-order regularization. By modifying the continuity equation, the approach can also be extended to models with higher-order regularization.

==> fig/figure_index.txt <==
Dateien
-------------------------------------------------------------

(A)
tikz_dot_vs_lifting.tex
	ot-calib.tex
	ot-cum.pdf
	ot-discr.tex
	ot-E.tex
	ot-isc.tex
	ot.pdf


(B)
tikz_subgraph_lifting.tex


(C)
tikz_inner_semicontinuity.tex


(D)
tikz_harmonic_interpolation.tex
	harmonic_interpolation/*
	harmonic_interpolation_grid_view.fig
	harmonic_interpolation_grid_view.png				


(E)
tikz_stereo_vintage_results.tex
	stereo_vintage_baseline_depth_map.png
	stereo_vintage_baseline_surf.png
	stereo_vintage_ground_truth_depth_map.png
	stereo_vintage_ground_truth_surf.png
	stereo_vintage_im0.png
	stereo_vintage_im1.png
	stereo_vintage_sublabel_depth_map.png
	stereo_vintage_sublabel_surf.png


(F)
tikz_of_urban3_results.tex
	of_urban3_baseline_result.png
	of_urban3_frame10.png
	of_urban3_frame11.png
	of_urban3_ground_truth.png
	of_urban3_sublabel_result.png


(G)
tikz_ir_textured_rect_results.tex
	ir_textured_rect_diff.png
	ir_textured_rect_reference.png
	ir_textured_rect_template_deformed.png
	ir_textured_rect_template_with_grid.png
	ir_textured_rect_template.png



Erläuterungen
-------------------------------------------------------------

(A) Schematische Gegenüberstellung von Dynamical OT und Functional Lifting im 1D-1D-Fall, 1:1 aus Thomas Arbeit (Fig. 6.1)


(B) Schematische Darstellung des skalaren Subgraph-Liftings (ähnlich zu Pock2010, Fig. 1)


(C) Schematische Darstellung von inner semicontinuity bei set-valued mappings, nur relevant für Sect. 2.3 (Beweis von Theorem 4)


(D) Ergebnis einer harmonischen Interpolation mit dim(domain) = dim(range) = 2 (ähnlich zu Solomon2015, Fig. 12)
	-> gegeben: 4 maße an den ecken einer rechteckigen domain, zuerst 1D-Interpolation entlang jeder boundary
	-> anschließend: 2D-Interpolation mit vorher berechneter boundary data
	-> Modell: Formel (138)


(E) Ergebnis eines Stereo-Matching-Experiments des vorgeschlagenen first-order models
	-> Datenterm: truncated (and averaged) sum of absolut gradient distances, Formel: (147), entstammt Möllenhoff2015
	-> Regularisierer: TV
	-> Diskretes Modell: Formel (146) für Standard-Diskretisierung, sublabel-accurate Variante nicht ausgeschrieben im Paper wg. overhead
	-> Daten: Bildpaar "vintage" aus Scharstein2014


(F) Ergebnis eines Optical-Flow-Experiments des vorgeschlagenen first-order models
	-> Datenterm: sum of absolut distances (148)
	-> Regularisierer: TV, duale Constraint nutzt Operatornorm (entsprechend Lellmann2013)
	-> Diskretes Modell: wie in (E) einmal mit Standard-Diskretisierung und einmal sublabel-accurate
	-> Daten: Sequenz "urban3" aus Scharstein2011


(G) Ergebnis eines Bildregistrierungsexperiments des vorgeschlagenen laplace-models
	-> Datenterm: SAD, wie in (F)
	-> Regularisierer: curvature = 0.5 * || Delta u(x) ||_2^2 dx
	-> Diskretes Modell: Formel (153), nur Standard-Diskretisierung - nicht sublabel-accurate!
	-> Daten: synthetisch, selbst erzeugt



Code (s. distributions/src/dynamical_ot_lifting/prost im SVN)
-------------------------------------------------------------

(A) -


(B) -


(C) -


(D)
demo_harmonic_interpolation_1d.m (Berechnung der 4 boundaries)
	-> führt aus: harmonic_interpolation_1d.m
demo_harmonic_interpolation.m (Interpolation im Inneren)
	-> führt aus: harmonic_interpolation.m


(E)
demo_stereo_dot.m mit "data = 6" (Standard-Diskretisierung)
	-> führt aus: dot_lifting_1d.m
demo_stereo_dot_sublabel.m mit "data = 6" (sublabel-accurate)
	-> führt aus: dot_sublabel_lifting_1d.m


(F)
demo_optical_flow_dot.m (Standard-Diskretisierung)
	-> führt aus: dot_lifting_2d.m
demo_optical_flow_dot_sublabel.m (sublabel-accurate)
	-> führt aus: dot_lifting_sublabel_2d.m


(G)
demo_image_registration_dot.m mit "data = 1"
	-> führt aus: dot_lifting_laplace_2d.m
